Local algorithms for interactive clustering

We study the design of interactive clustering algorithms for data sets satisfying natural stability assumptions. Our algorithms start with any initial clustering and only make local changes in each step; both are desirable features in many applications. We show that in this constrained setting one can still design provably efficient algorithms that produce accurate clusterings. We also show that our algorithms perform well on real-world data.

==> jmlr-todo.txt <==
our results -- split into theorem statements and techniques
add corollary on top of page 13
put figure on bottom of 14 to section 4

should we mention two merge procedures in section 3.2

add kristen's paper to the intro?

are there more definitions of a natural clustering error?

